TurkishMMLU: Measuring Massive Multitask Language Understanding in Turkish

Multiple choice question answering tasks evaluate the reasoning, comprehension, and mathematical abilities of Large Language Models (LLMs). While existing benchmarks employ automatic translation for multilingual evaluation, this approach is error-prone and potentially introduces culturally biased questions, especially in social sciences. We introduce the first multitask, multiple-choice Turkish QA benchmark, TurkishMMLU, to evaluate LLMs' understanding of the Turkish language. TurkishMMLU includes over 10,000 questions, covering 9 different subjects from Turkish high-school education curricula. These questions are written by curriculum experts, suitable for the high-school curricula in Turkey, covering subjects ranging from natural sciences and math questions to more culturally representative topics such as Turkish Literature and the history of the Turkish Republic. We evaluate over 20 LLMs, including multilingual open-source (e.g., Gemma, Llama, MT5), closed-source (GPT 4o, Claude, Gemini), and Turkish-adapted (e.g., Trendyol) models. We provide an extensive evaluation, including zero-shot and few-shot evaluation of LLMs, chain-of-thought reasoning, and question difficulty analysis along with model performance. We provide an in-depth analysis of the Turkish capabilities and limitations of current LLMs to provide insights for future LLMs for the Turkish language. We publicly release our code for the dataset and evaluation: https://github.com/ArdaYueksel/TurkishMMLU.

==> rebuttal.txt <==
Reviewer VVbA (Score: 3):
We thank the reviewer for the valuable comments. We would like to address the key issues reported in their review:

> The authors do not provide information regarding the proportion of Turkish local context in TurkishMMLU. It seems to me that only Geography and History subjects have Turkish local context in TurkishMMLU, which only contributes to 20% of the dataset.

Our dataset contains a significant proportion of questions specific to Turkish culture and history. In TurkishMMLU_sub, 500 out of 900 questions (56%) are specific to the Turkish local context, while in the full dataset, this ratio is approximately 51%. The topics include Social Sciences and Humanities (Geography, Religion, Philosophy, and History), and Turkish Language and Literature. For example, literature questions feature passages from Turkish novels and essays, reflecting the progression of Turkish literature, which is significantly different from Western literature. Religion & Ethics and Philosophy questions are mostly from Turkey's standpoint and aligned with its history.

Additionally, TurkishMMLU is the first native benchmark in the Turkish language combining various knowledge domains. By removing translation bottlenecks/errors and including culture-specific topics, this study uniquely contributes to the evaluation of LLMs.


> TurkishMMLU limited the education level to high school.

Since TurkishMMLU is one of the first comprehensive benchmarks, it will serve as a baseline for Turkish NLU and NLG tasks, which can be expanded to include higher education levels in future work. However, we observe that many state-of-the-art models struggle with our dataset. For example, the observed performance issues with current models in generation tasks (see the performance drop with CoT in Table 3) demonstrate the importance of TurkishMMLU as a benchmark for Turkish NLP.


> MMLU evaluation is very sensitive to the position of multiple-choice questions by recent works (e.g., https://aclanthology.org/2024.findings-naacl.130.pdf).

To address this issue, we plan to conduct an additional experiment on the variance of performance introduced by the order of multiple-choice questions and will update the camera-ready version. We will publicly release the dataset to allow researchers to conduct similar experiments.


> The authors do not report the full sample evaluation for the open-source models, only the correlation.

We thank the reviewer for this request. We already have detailed results of open-source models with the full sample. We will update our camera-ready version with the presentation of full sample results for open-source models.


> (1) Please use the Turkish language and English for Figure 2. (2) Be clear and more specific in Lines 363-367: what are the designed patterns? & in Line 278-279: how do you parse the prediction? (3) What is the random performance for Tables 2 and 3?

(1) We will modify Figure 2 to include both Turkish and English languages in the camera-ready version.

(2) For closed-source models, we observed output patterns like "...The correct answer is [A-E]..." We used regex patterns for correct parsing of models without log probability functions. In Chain-of-Thought experiments, both open and closed-source models were evaluated using the same regex patterns. We plan to introduce our dataset in the LM Eval Harness source code and release these additional details.

(3) The random performance baseline for all experiments is 0.2, as there are five options per multiple-choice question.

Reviewer W34P (Score: 2):

We thank the reviewer for the valuable comments. We'd like to address several key points:


> Lack of detailed data collection process and evaluation settings. Moreover, It is unclear how to implement a chain-of-thought few-shot solution.

Our data is acquired from the Turkish Ministry of Education's online learning platform, which is prepared and verified by experts in their domain to ensure correctness and high quality. Questions are parsed for each subject and grade, including ground truth answers and metadata such as correctness ratio by adhering to its robots.txt guidelines. Dataset quality is ensured through iterative random sampling of 30 questions, resolving minor parsing issues. We manually selected and solved 45 questions (5 per 9 subjects) for Chain-of-Thought few-shot examples. We plan to introduce our dataset in the LM Eval Harness source code and release solutions, few-shot examples, and other evaluation details.


> No consideration of potential risks of knowledge leakage. Some LLMs might be trained on related datasets from similar sources.

We acknowledge the potential risk of knowledge leakage. While ground truth answers are not available in the textual rendering of the learning platform (only hidden in HTML), we will address this issue in the camera-ready version as part of the dataset limitations, similarly to other benchmarks with online presence.


> Unfair comparison between open-source and closed-source models. As noted in [1], performance in multiple-choice question answering can vary depending on the use of log probabilities versus parsed predictions.

Since the APIs of many closed-source models do not provide log probabilities, we decided to let the models generate tokens in our no-CoT experiments. However, after observing that most closed-source models tend to generate reasoning, even though we provide few-shots without reasoning, we reported this in Table 2 as we believe it represents an unfair comparison. To ensure a fairer comparison, we proposed additional CoT experiments. Our second experimental setup, presented in Table 3, is more equal: all models see few-shots with solutions and are asked to generate a solution/provide reasoning first. All model responses are analyzed using the same regex patterns for this configuration.


> Lack of analysis on models’ failure cases, such as refusal errors in LLMs.

During our experiments, we did not observe refusal errors from the API requests.


> Unclear advantages of this benchmark compared to translated datasets. It would be beneficial to demonstrate how this dataset covers cultural knowledge in Turkish and what trends or insights it can provide to advance the Turkish LLM community.

TurkishMMLU offers several key advantages as the first native Turkish QA Benchmark covering multiple educational subjects. It eliminates dependency on translation for Turkish NLU and NLG tasks, avoiding translation errors with non-represented keywords, entities, and complex formulas.

Our dataset contains 51% of questions specific to Turkish culture and interpretation, spanning Social Science and Humanities, and Turkish Language and Literature. For instance, literature questions are based on Turkish novels and essays, while geography, history, religion, ethics, and philosophy questions reflect Turkish perspectives.

Our dataset and results provide valuable insights. For example, the evaluation in Table 3 shows that many models exhibit reduced capabilities when asked to generate reasoning (NLG), in contrast to performance improvement via CoT in English. This provides valuable insights regarding the capabilities of LLMs to the Turkish NLP community.

> Limited subject range, which restricts the dataset's representation as a comprehensive multitask language understanding benchmark.

While TurkishMMLU is the first native multiple-choice evaluation benchmark for Turkish, we believe it sets a foundation for future extensions. Despite focusing on high school education, the topics within each subject are diverse, spanning four years of education. For example, even biology covers various subjects including nucleic acids, cell division, heredity, ecosystems, human physiology, genetic engineering, energy transformations, plant biology, and environmental impacts on genetics and agriculture.

Reviewer Sh55 (Score: 3 with a promise to increase, see the last question):

We thank the reviewer for the valuable comments. We'd like to address the main points reported in their review.


> I think one of the most important considerations of having a multilingual benchmark (that is not translated from an English benchmark) is to include instances that test very culturally sensitive topics that are awkward to be asked in English. Does the dataset include any of these instances?

Our dataset indeed includes instances that test culturally sensitive topics specific to Turkish culture and language. In TurkishMMLU_sub, 500 out of 900 questions (56%) are specific to Turkish culture and language, while in the overall dataset, this applies to 51% of the questions. These questions mostly relate to Social Sciences and Humanities, and Literature. The content demonstrates the Turkish view and interpretation of Religion, Ethics, Philosophy, and History. Turkish Language and Literature questions reflect the unique progression of Turkish literature. This inclusion of Turkey-specific topics makes our study particularly valuable for the growth of Turkish NLP, going beyond mere translation of existing benchmarks. Therefore, we have different degrees of sensitive topics across the whole dataset.


> In Section 3, there is no explanation of how the authors verify the dataset quality. While it is hard to review every instance manually, I think there should at least be an analysis for this with the sub set of the dataset. I will change my scores accordingly based on this.

We ensure the quality of our dataset through several measures. The questions are obtained from the online platform, Education Information Network (EBA), developed by the Turkish Ministry of Education (MEB). This is the same organization responsible for preparing university entrance exams that rank millions of students annually in addition to providing online resources and questions for high school students. Therefore, every question in our dataset is prepared and verified by domain experts to ensure correctness and high quality. To ensure correct formatting and catch parsing errors, we performed iterative manual checks and corrections. In each round, we randomly sampled 30 questions from the full dataset and manually checked the format of each sampled question. When formatting errors were spotted (due to non-standard formatting on the source website), we updated our parsing code to address such edge cases. This process was repeated until all randomly sampled questions had the correct format for several consecutive iterations. We will provide a more detailed explanation of our quality verification process in the camera-ready version.
